WARLearn: Weather-Adaptive Representation Learning

This paper introduces WARLearn, a novel framework designed for adaptive representation learning in challenging and adversarial weather conditions. Leveraging the in-variance principal used in Barlow Twins, we demonstrate the capability to port the existing models initially trained on clear weather data to effectively handle adverse weather conditions. With minimal additional training, our method exhibits remarkable performance gains in scenarios characterized by fog and low-light conditions. This adaptive framework extends its applicability beyond adverse weather settings, offering a versatile solution for domains exhibiting variations in data distributions. Furthermore, WARLearn is invaluable in scenarios where data distributions undergo significant shifts over time, enabling models to remain updated and accurate. Our experimental findings reveal a remarkable performance, with a mean average precision (mAP) of 52.6% on unseen real-world foggy dataset (RTTS). Similarly, in low light conditions, our framework achieves a mAP of 55.7% on unseen real-world low light dataset (ExDark). Notably, WARLearn surpasses the performance of state-of-the-art frameworks including FeatEnHancer, Image Adaptive YOLO, DENet, C2PNet, PairLIE and ZeroDCE, by a substantial margin in adverse weather, improving the baseline performance in both foggy and low light conditions. The WARLearn code is available at https://github.com/ShubhamAgarwal12/WARLearn

==> RebuttalTemplate.txt <==
\documentclass[10pt,twocolumn,letterpaper]{article}
\usepackage[rebuttal,applications]{wacv}  % use this for an Applications Track rebuttal
%\usepackage[rebuttal,algorithms]{wacv}  % use this for an Algorithms Track rebuttal

% Include other packages here, before hyperref.
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{booktabs}


% If you comment hyperref and then uncomment it, you should delete
% egpaper.aux before re-running latex.  (Or just hit 'q' on the first latex
% run, let it finish, and you should be clear).
\usepackage[pagebackref,breaklinks,colorlinks,bookmarks=false]{hyperref}

% Support for easy cross-referencing
\usepackage[capitalize]{cleveref}
\crefname{section}{Sec.}{Secs.}
\Crefname{section}{Section}{Sections}
\Crefname{table}{Table}{Tables}
\crefname{table}{Tab.}{Tabs.}

% If you wish to avoid re-using figure, table, and equation numbers from
% the main paper, please uncomment the following and change the numbers
% appropriately.
%\setcounter{figure}{2}
%\setcounter{table}{1}
%\setcounter{equation}{2}

% If you wish to avoid re-using reference numbers from the main paper,
% please uncomment the following and change the counter for `enumiv' to
% the number of references you have in the main paper (here, 6).
%\let\oldthebibliography=\thebibliography
%\let\oldendthebibliography=\endthebibliography
%\renewenvironment{thebibliography}[1]{%
%     \oldthebibliography{#1}%
%     \setcounter{enumiv}{6}%
%}{\oldendthebibliography}


%%%%%%%%% PAPER ID  - PLEASE UPDATE
\def\wacvPaperID{529} % *** Enter the CVPR Paper ID here
\def\confName{WACV}
\def\confYear{2025}

\begin{document}

%%%%%%%%% TITLE - PLEASE UPDATE
\title{WARLearn: Weather-Adaptive Representation Learning}  % **** Enter the paper title here

\maketitle
\thispagestyle{empty}
\appendix

%%%%%%%%% BODY TEXT - ENTER YOUR RESPONSE BELOW
\section{Introduction}
We express our sincere gratitude to all the reviewers \textbf{(Reviewer \#4, \#6, \#9 and Meta-Reviewer \#1)} for their constructive feedback. In line with the reviewer comments, we have added more experiments to our paper including performance of YOLOv3 and YOLOv8 with adverse weather training, significance of redundancy reduction term and comparison of low-light weather performance with FeatEnhancer \cite{featenhancer}. We also summarize the difference between WARLearn and other adaptation frameworks that utilize Barlow Twins loss to appropriately position the paper.

\section{Response to Reviewer Comments}

\subsection*{@\#4: Does the WARLearn framework require high-quality clear weather datasets? }

\noindent
We conducted WARLearn training using the real-world PascalVOC \cite{pascal-voc-2012} dataset (L365-410, Table 1), a general-purpose dataset that encompasses a variety of scenes and environments. While many images in the PascalVOC dataset may depict clear weather, the dataset is not explicitly annotated or curated with respect to weather conditions. We refer to the real-world PascalVOC dataset as "clear" to distinguish it from the adverse datasets generated by simulating adverse weather conditions on the same images. Utilizing this real-world dataset for training, we achieved improved baseline performance on unseen real-world datasets such as ExDark and RTTS. Therefore, a high-quality clear weather dataset is not necessary for effective WARLearn training.

\subsection*{@\#6: Barlow Twins has been utilized for adaptation recently in other tasks. Wouldn't this application in new area of object detection be considered an incremental novelty? }
\noindent
We appreciate the reviewer’s insight in comparing WARLearn to methods using Barlow Twins-based adaptation, and we have updated the Related Work (L239-254), accordingly. It is important to highlight that WARLearn significantly differs from these approaches. Previous methods modify both source and target domain models during training, using Barlow Twins loss to learn robust features, along with a task specific loss that helps in adaptation. WARLearn maintains a fixed teacher model throughout and only the student backbone is fine-tuned with Barlow Twins loss.

\subsection*{@\#9: What is the significance of redundancy reduction term (Equation 2, L227-239)?}
\noindent
We added details in the Experiment Setup (L411-416) to highlight our choice of $\lambda$, along with an ablation study (Table 9, L792-800) demonstrating the significance of redundancy reduction term in boosting WARLearn performance.

\subsection*{@\#6: Adding experiment on the effect of degradation quality on adaptation performance.}
\noindent
In Section 6.3 (L729-791) of the Ablation Studies, we demonstrate how different fog levels affect object detection performance using WARLearn. We present precision, recall, F1 score, and mAP comparisons across fog levels, with Figure 5 visually showcasing WARLearn's performance on a test image.

\subsection*{@\#4, @\#9: Adding more experiments and baseline with the mixed adverse weather training.}

\noindent
We have included the results of YOLOv3 baseline training on mixed adverse weather datasets in Table 3 (L505) and 4 (L597) for foggy and low-light comparisons. We also summarize the performance degradation of the adverse model on "clear" dataset in the results.  Additionally, the ablation study with YOLOv8 has been updated with results from mixed adverse weather training (L656, L667). A comparison of low-light performance with FeatEnHancer \cite{featenhancer} has also been included, where WARLearn continues to outperform (L612). Note that both FeatEnHancer \cite{featenhancer} and DENet \cite{Denet}  already outperform MAET \cite{MAET}.  There is also an additional experiment to highlight the significance of redundancy reduction term (L411-416). We exclude DARK FACE \cite{DarkFace} since it focuses solely on human faces, while WARLearn is a more generalized framework for real-world object detection. We believe that experiments with the ExDark dataset are sufficient and in line with other frameworks like DENet \cite{Denet} that work across multiple degradation types.
%%%%%%%%% REFERENCES
{\small
\bibliographystyle{ieee_fullname}
\bibliography{egbib}
}

\end{document}

